Streaming Technologies and Serialization Protocols: Empirical Performance Analysis

Efficient data streaming is essential for real-time data analytics, visualization, and machine learning model training, particularly when dealing with high-volume datasets. Various streaming technologies and serialization protocols have been developed to cater to different streaming requirements, each performing differently depending on specific tasks and datasets involved. This variety poses challenges in selecting the most appropriate combination, as encountered during the implementation of streaming system for the MAST fusion device data or SKA's radio astronomy data. To address this challenge, we conducted an empirical study on widely used data streaming technologies and serialization protocols. We also developed an extensible, open-source software framework to benchmark their efficiency across various performance metrics. Our study uncovers significant performance differences and trade-offs between these technologies, providing valuable insights that can guide the selection of optimal streaming and serialization solutions for modern data-intensive applications. Our goal is to equip the scientific community and industry professionals with the knowledge needed to enhance data streaming efficiency for improved data utilization and real-time analysis.

==> Journal-ESE/history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> Journal-ESE/readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> graphical_abstract.txt <==
Efficient data streaming is essential for real-time data analytics, visualization, and machine learning model training, particularly when dealing with high-volume datasets. Various streaming technologies and serialization protocols have been developed to cater to different streaming requirements, each performing differently depending on specific tasks and datasets involved. This variety poses challenges in selecting the most appropriate combination, as encountered during the implementation of streaming system for the MAST fusion device data or SKA's radio astronomy data. To address this challenge, we conducted an empirical study on widely used data streaming technologies and serialization protocols. We also developed an extensible, open-source software framework to benchmark their efficiency across various performance metrics. Our study uncovers significant performance differences and trade-offs between these technologies, providing valuable insights that can guide the selection of optimal streaming and serialization solutions for modern data-intensive applications. Our goal is to equip the scientific community and industry professionals with the knowledge needed to enhance data streaming efficiency for improved data utilization and real-time analysis.   
